AnnotateThis: Analyzing a human-LLM system for annotating social media data with the concept of climate change mitigation pessimism

Large language models (LLMs) are increasingly being integrated into research workflows. However, LLMs have been shown to struggle with difficult and nuanced concepts such as those found in computational social science (CSS) research. Within the CSS community, there has been a call for new systems to be developed which center humans in LLM-supported scientific workflows. We develop AnnotateThis, a human-centered system for inspecting and improving LLM annotations, a process we refer to as LLM grounding for a target concept. AnnotateThis is developed with both computational and social scientists to reflect existing workflows for data annotation. It includes a range of information features for users to interrogate the quality and reliability of LLM annotations. We evaluate our system in two settings. In the first, we assume a researcher may not have access to ground truth data and that users of AnnotateThis have limited prior knowledge of the concept they would like an LLM to annotate. That is, they may be conducting concept specification and LLM grounding simultaneously. In the second setting, we assume access to ground truth labels and that the concept is specified for a given annotation task; here, the task of LLM grounding is more straightforward. We find that in both settings users can improve the quality of LLM annotations with AnnotateThis and that their final annotations far surpass those created without human intervention. For example, when we evaluate with ground truth labels, we see an absolute improvement of 0.15 in F-Measure and 0.23 in accuracy over a fully automated state-of-the-art method for prompt refinement.

==> AnonymousSubmission/LaTeX/studytables.tikz <==
\begin{tikzpicture}
\definecolor{mygreen}{HTML}{E9F5E9}

\clip node (m) [matrix,matrix of nodes,
fill=mygreen,inner sep=0pt,
nodes in empty cells, row sep=1pt, column sep=1pt,
nodes={minimum height=0.6cm,minimum width=2.6cm,anchor=center,outer sep=0,font=\footnotesize\sffamily,align=center},
row 1/.style={nodes={fill=black!70,text=white}},
column 1/.style={nodes={fill=gray,text=white,align=left,text width=3.2cm,text depth=0.5ex, inner xsep=4pt}},
column 2/.style={text width=3.8cm,align=center,
every even row/.style={nodes={fill=white}}},
column 3/.style={text width=3.8cm,align=center,every even row/.style={nodes={fill=white}},},
row 1 column 1/.style={nodes={fill=gray}},
prefix after command={[rounded corners=4mm] (m.north east) rectangle (m.south west)}
] {
                & \makecell{\sone \\(Base condition)}                    & \makecell{\stwo \\(Expert Scaffolding)}\\
Interface    &  \ourmethod & \ourmethode \\
Target concept     & CCMP                             & CCMP  \\
Target concept referred to as  & Climate  pessimism                              & CCMP  \\
Target concept defined as  & See \defnref{def}& See \defnref{def}\\
Training quiz around CCMP     & No                              & Yes \\
Expert label given for LLM outputs    & No           & Yes\\
};
\end{tikzpicture}

requires: \usetikzlibrary{matrix,backgrounds}

in preamble:
\usetikzlibrary{matrix,backgrounds}


